The Effectiveness of a Simple Helmholtz coil-like Magnetic Shield at Reducing X-ray-like Background in Space-based X-ray Detectors

Both active and passive magnetic shielding have been used extensively during past and current X-ray astronomy missions to shield detectors from soft protons and electrons entering through telescope optics. However, simulations performed throughout the past decade have discovered that a significant proportion of X-ray-like background originates from secondary electrons produced in spacecraft shielding surrounding X-ray detectors, which hit detectors isotropically from all directions. Here, the results from Geant4 simulations of a simple Helmholtz coil-like magnetic field surrounding a detector are presented, and it is found that a Helmholtz coil-like magnetic field is extremely effective at preventing secondary electrons from reaching the detector. This magnetic shielding method could remove almost all background associated with both backscattering electrons and fully absorbed soft electrons, which together are expected to account for approximately two thirds of the expected off-axis background in silicon-based X-ray detectors of several hundred microns in thickness. The magnetic field structure necessary for doing this could easily be produced using a set of solenoids or neodymium magnets providing that power requirements can be sufficiently optimised or neodymium fluorescence lines can be sufficiently attenuated, respectively.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
